Revealing a multi-zone circumnuclear dust response in UGC 11487 through phase-resolved WISE W1--W2 diagnostics

Mid-infrared (MIR) flares provide a direct probe of dust reprocessing in obscured tidal disruption event (TDE) candidates when the primary optical or ultraviolet flare is weak, missed, or strongly attenuated. We present a phase-resolved analysis of the WISE/NEOWISE W1-W2 evolution of the MIR-selected TDE candidate UGC 11487/WTP14adeqka over 2014-2024. We combine timing, colour, and flux diagnostics with phenomenological modelling, hydrodynamically motivated clumpy dust-echo calculations, and an aperture-matched ultraviolet-to-radio spectral energy distribution of the host. The decade-long flare shows a delayed and broader W2 response, colour hysteresis, and cooling from approximately 900 K to 500-600 K. Positive-fluence centroids yield a preferred delay of $224 +/- 45$ d, corresponding to $0.188 +/- 0.038$ pc. The effective infrared luminosity peaks at approximately $3 x 10^{43}$ erg s$^{-1}$, and the integrated infrared energy is $(2.9-3.8) x 10^{51}$ erg. A single self-similar MIR response is strongly disfavoured, with Delta BIC = 281.7, while the preferred compact description is a two-component phenomenological model. Representative hydro-clumpy calculations reproduce the empirical diagnostics in a structured, multi-zone dust-response scenario. The host is a moderately star-forming isolated barred disc without a dominant persistent active galactic nucleus component. These results support an obscured TDE-like accretion transient reprocessed by structured circumnuclear dust and show that phase-resolved WISE diagnostics can recover characteristic sub-parsec response scales in obscured accretion-powered nuclear transients.

==> LOG.txt <==
\begin{table}
      \caption[]{......}
         \label{KapSou}
     $$ 
         \begin{array}{p{0.5\linewidth}l
            \hline
            \noalign{\smallskip}
            Completely round      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}             & >0.469 \\
            \textsc{completely\_round}  & >0.469  \\
            \textsc{smooth\_count}     & >25  \\
            \textsc{completely\_round\_count}   & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Rounded in-between      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}          & >0.469  \\
            \textsc{rounded\_in\_between} & >0.5  \\
            \textsc{smooth\_count} & >25  \\
            \textsc{rounded\_in\_between\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
               $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Cigar-shaped      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}        & >0.469  \\
            \textsc{cigar\_shaped} & >0.5 \\
            \textsc{smooth\_count} & >25  \\
            \textsc{cigar\_shaped\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
                $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Edge-on      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}   & >0.43  \\
            \textsc{edgeon\_yes}         & >0.602  \\
            \textsc{features\_or\_disk\_count} & >25  \\
            \textsc{edgeon\_yes\_count}      & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$     
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Spiral      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}       & >0.43     \\
            \textsc{edgeon\_no}               & >0.715   \\
            \textsc{spiral}                    & >0.619     \\
            \textsc{features\_or\_disk\_count} & >25$ \\
            \textsc{edgeon\_no\_count}       & >25$  \\
            \textsc{spiral\_count}           & >25$ \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
   \end{table}

